Availability and Reliability of Wireless Links in 5G Systems: A Space-Time Approach

Wireless links are characterized by fluctuating quality leading to variable packet error rates which are orders of magnitude higher than the ones of wired links. Therefore, it is of paramount importance to investigate the limitations of using 5G wireless links for internet of things (IoT) applications. 5G wireless links in IoT need to assure determinism of process flows via realtime communication anytime and anywhere, which is an utmost requirement for multiple verticals like automotive, industrial automation and aerospace. Based on a space-time approach, in this work, we provide novel definitions of wireless link availability and reliability, assuming a number of access points (APs) and end points (EPs) deployed over a fixed area. Our objective is to analyze the availability of a service in both domains. In the space domain, we characterize spatially available areas consisting of all locations that meet a performance requirement with confidence. In the time domain, we propose a channel allocation scheme accounting for the spatial availability of a cell. To emphasize the incurred space-time performance trade-offs, numerical results are presented, also highlighting the effect of different system parameters on the achievable link availability and reliability.

==> literature/tesssssst.txt <==
% Encoding: UTF-8

@misc{5GAA,
  title = {{5G} Automative Association},
  howpublished = {\url{http://5gaa.org/}}
}
@Article{Lee2017,
  author   = {K. Lee and J. Kim and Y. Park and H. Wang and D. Hong},
  title    = {Latency of Cellular-Based {V}2{X}: Perspectives on {T}{T}{I}-Proportional Latency and {T}{T}{I}-Independent Latency},
  journal  = {IEEE Access},
  year     = {2017},
  volume   = {5},
  pages    = {15800-15809},
}

@InProceedings{Cao2017,
  author    = {H. Cao and S. Gangakhedkar and A. R. Ali and M. Gharba and J. Eichinger},
  title     = {A Testbed for Experimenting 5{G}-{V}2{X} Requiring Ultra Reliability and Low-Latency},
  booktitle = {WSA 2017; 21th International ITG Workshop on Smart Antennas},
  year      = {2017},
  pages     = {1-4},
  month     = {Mar.},
}

@Article{Bresson2017,
  author   = {G. Bresson and Z. Alsayed and L. Yu and S. Glaser},
  title    = {Simultaneous Localization and Mapping: A Survey of Current Trends in Autonomous Driving},
  journal  = {IEEE Transactions on Intelligent Vehicles},
  year     = {2017},
  volume   = {2},
  number   = {3},
  pages    = {194-220},
  month    = {Sep.},
}

@Conference{Safiulin2016,
  author    = {I. Safiulin and S. Schwarz and T. Philosof and M. Rupp},
  title     = {Latency and Resource Utilization Analysis for {V}2{X} Communication over {L}{T}{E} {M}{B}{S}{F}{N} Transmission},
  booktitle = {WSA 2016; 20th International ITG Workshop on Smart Antennas},
  year      = {2016},
  pages     = {1-6},
  month     = {Mar.},
}

@TechReport{ETSISeptember2010,
  author      = {ETSI},
  title       = {302 665 v1. 1.1: Intelligent transport systems ({I}{T}{S}), Communications Architecture},
  institution = {European Standard (Telecommunications Series)},
  year        = {September 2010},
}

@InProceedings{Kawasaki2017,
  author    = {R. Kawasaki and H. Onishi and T. Murase},
  title     = {Performance evaluation on {V}2{X} communication with {P}{C}5-based and {U}u-based {L}{T}{E} in Crash Warning Application},
  booktitle = {2017 IEEE 6th Global Conference on Consumer Electronics (GCCE)},
  year      = {2017},
  pages     = {1-2},
  month     = {Oct.},
}

@TechReport{September2015,
  title       = {3{G}{P}{P} {T}{R} 36.885 {V}14.0.0, Study on {L}{T}{E}-based {V}2{X} Services ({R}elease 14)},
  institution = {[Online]. Avalible:http://www.3gpp.org/},
  year        = {September 2015},
}

@InProceedings{Luoto2017,
  author    = {P. Luoto and M. Bennis and P. Pirinen and S. Samarakoon and K. Horneman and M. Latva-aho},
  title     = {Vehicle clustering for improving enhanced {L}{T}{E}-{V}2{X} network performance},
  booktitle = {2017 European Conference on Networks and Communications (EuCNC)},
  year      = {2017},
  pages     = {1-5},
  month     = {Jun.},
}

@TechReport{September2007,
  title       = {{WINNER II} channel models, {D}1.1.2 V1.0},
  institution = {[Online]. Available: https://cept.org/files/8339/winner2%20-%20final%20report.pdf},
  year        = {September 2007},
}

@InProceedings{Luoto2016,
  author    = {P. Luoto and M. Bennis and P. Pirinen and S. Samarakoon and K. Horneman and M. Latva-aho},
  title     = {System Level Performance Evaluation of {L}{T}{E}-{V}2{X} Network},
  booktitle = {European Wireless 2016; 22th European Wireless Conference},
  year      = {2016},
  pages     = {1-5},
  month     = {May},
}

@TechReport{Sabella2017,
author        = {D. Sabella and H. Moustafa and P. Kuure and S. Kekki and Z. Zhou and Al. Li and C. Thein and E. Fischer and I. Vukovic and J. Cardillo and V. Young and S. J. Tan and V. Park and M. Vanderveen and S. Runeson and S. Sorrentino},
  title       = {Toward fully connected vehicles: Edge computing for advanced automotive communications},
  institution = {[Online]. Available: http://5gaa.org/news/toward-fully-connected-vehicles-edge-computing-for-advanced-automotive-communications/},
  year        = {2017},
}

@InProceedings{Steinmetz2015,
  author    = {E. Steinmetz and M. Wildemeersch and T. Q. S. Quek and H. Wymeersch},
  title     = {A Stochastic Geometry Model for Vehicular Communication near Intersections},
  booktitle = {2015 IEEE Globecom Workshops (GC Wkshps)},
  year      = {2015},
  pages     = {1-6},
  month     = {Dec.},
}

@InProceedings{Abdulla2016,
  author    = {M. Abdulla and E. Steinmetz and H. Wymeersch},
  title     = {Vehicle-to-Vehicle Communications with Urban Intersection Path Loss Models},
  booktitle = {2016 IEEE Globecom Workshops (GC Wkshps)},
  year      = {2016},
  pages     = {1-6},
  month     = {Dec.},
}

@TechReport{September2015a,
  title       = {Mobile Edge Computing: A key technology towards {5G}},
  institution = {ETSI white paper [Online]. Available:http://www.etsi.org},
  year        = {September 2015},
}

@TechReport{2016,
  title       = {Leading the world to {5G}: Cellular Vehicle-to-Everything {(C-V2X)} technologies},
  institution = {Qualcomm [Online]. Available: https://www.qualcomm.com/media/documents/files/cellular-vehicle-to-everything-c-v2x-technologies.pdf},
  year        = {2016},
}

@Article{Emara2017,
  author        = {{Emara}, M. and {Filippou}, M.~C. and {Sabella}, D.},
  title         = {{MEC-aware Cell Association for {5G} Heterogeneous Networks}},
  journal       = {ArXiv e-prints},
  year          = {2017},
  month         = nov,
  adsnote       = {Provided by the SAO/NASA Astrophysics Data System},
  adsurl        = {http://adsabs.harvard.edu/abs/2017arXiv171107217E},
  archiveprefix = {arXiv},
  eprint        = {1711.07217},
  keywords      = {Electrical Engineering and Systems Science - Signal Processing},
}

@Book{Haenggi2012,
  title     = {Stochastic Geometry for Wireless Networks},
  publisher = {Cambridge University Press},
  year      = {2012},
  author    = {Haenggi, Martin},
  address   = {New York, NY, USA},
  edition   = {1st},
  isbn      = {1107014697, 9781107014695},
}

@Article{Parvez2017,
  author        = {{Parvez}, I. and {Rahmati}, A. and {Guvenc}, I. and {Sarwat}, A.~I. and {Dai}, H.},
  title         = {{A Survey on Low Latency Towards {5G}: {RAN}, Core Network and Caching Solutions}},
  journal       = {ArXiv e-prints},
  year          = {2017},
  month         = aug,
  adsnote       = {Provided by the SAO/NASA Astrophysics Data System},
  adsurl        = {http://adsabs.harvard.edu/abs/2017arXiv170802562P},
  archiveprefix = {arXiv},
  eprint        = {1708.02562},
  keywords      = {Computer Science - Networking and Internet Architecture},
  primaryclass  = {cs.NI},
}

@Article{Sabella,
  author  = {D. Sabella and N. Nikaein and A. Huang and J.Xhembulla and G. Malnati and S. Scarpina},
  title   = {A hierarchical {MEC} architecture: experimenting the {RAVEN} use case},
  journal = {Submitted to CLEEN workshop 2018},
}

@ARTICLE{Abboud2016, 
author={K. Abboud and H. A. Omar and W. Zhuang}, 
journal={IEEE Transactions on Vehicular Technology}, 
title={Interworking of {D}{S}{R}{C} and Cellular Network Technologies for {V}2{X} Communications: A Survey}, 
year={2016}, 
volume={65}, 
number={12}, 
pages={9457-9470}, 
month={Dec.},}

@INPROCEEDINGS{Gunther2015, 
author={H. j. Gunther and O. Trauer and L. Wolf}, 
booktitle={2015 14th International Conference on ITS Telecommunications (ITST)}, 
title={The potential of collective perception in vehicular ad-hoc networks}, 
year={2015}, 
pages={1-5},  
month={Dec.},}

@INPROCEEDINGS{Cattoni2015, 
author={A. F. Cattoni and D. Chandramouli and C. Sartori and R. Stademann and P. Zanier}, 
booktitle={2015 IEEE 81st Vehicular Technology Conference (VTC Spring)}, 
title={Mobile Low Latency Services in 5{G}}, 
year={2015}, 
pages={1-6}, 
month={May},}

@Comment{jabref-meta: databaseType:bibtex;}


==> simulation_results/figures/results_spatialanalysis/NumAPs.txt <==
0.9 :
0.3010    0.3149    0.3045    0.3123    0.3012    0.3010    0.3083    0.3118    0.3240    0.3427   
0.8 :
0.4020    0.4125    0.4088    0.4230    0.4184    0.4213    0.4333    0.4354    0.4433    0.4454
0.7 :
0.5003    0.5048    0.5084    0.5207    0.5133    0.5239    0.5419    0.5392    0.5449    0.5520
0.5: 
0.7005    0.7219    0.7034    0.7213    0.7255    0.7278    0.7337    0.7380    0.7418    0.7453


10^4 for [20 40 60 80 100]
0.9:
0.2899 0.2957 0.3064 0.3152 0.3237
0.7:
0.5118 0.5163 0.5253 0.5354 0.5499
